TOI-1736 and TOI-2141: two systems including sub-Neptunes around solar analogs revealed by TESS and SOPHIE

Planetary systems around solar analogs inform us about how planets form and evolve in Solar System-like environments. We report the detection and characterization of two planetary systems around the solar analogs TOI-1736 and TOI-2141 using TESS photometry data and spectroscopic data obtained with the SOPHIE instrument on the 1.93 m telescope at the Observatoire de Haute-Provence (OHP). We performed a detailed spectroscopic analysis of these systems to obtain the precise radial velocities (RV) and physical properties of their host stars. TOI-1736 and TOI-2141 each host a transiting sub-Neptune with radii of $2.44\pm0.18$ R$_{\oplus}$ and $3.05\pm0.23$ R$_{\oplus}$, orbital periods of $7.073088(7)$ d and $18.26157(6)$ d, and masses of $12.8\pm1.8$ M$_{\oplus}$ and $24\pm4$ M$_{\oplus}$, respectively. TOI-1736 shows long-term RV variations that are consistent with a two-planet solution plus a linear trend of $-0.177$ ms$^{-1}$d$^{-1}$. We measured an RV semi-amplitude of $201.1\pm0.7$ ms$^{-1}$ for the outer companion, TOI-1736 c, implying a projected mass of $m_{c}\sin{i}=8.09\pm0.20$ M$_{\rm Jup}$. From the GAIA DR3 astrometric excess noise, we constrained the mass of TOI-1736 c at $8.7^{+1.5}_{-0.6}$ M$_{\rm Jup}$. This planet is in an orbit of $570.2\pm0.6$ d with an eccentricity of $0.362\pm0.003$ and a semi-major axis of $1.381\pm0.017$ au, where it receives a flux of $0.71\pm0.08$ times the bolometric flux incident on Earth, making it an interesting case of a supergiant planet that has settled into an eccentric orbit in the habitable zone of a solar analog. Our analysis of the mass-radius relation for the transiting sub-Neptunes shows that both TOI-1736 b and TOI-2141 b likely have an Earth-like dense rocky core and a water-rich envelope.

==> readme.txt <==
%                                                             readme.txt
% AA LaTeX class for Astronomy & Astrophysics
% read-me file
%                                                 (c) EDP Sciences, 2023
%                                            tex-support@edpsciences.org
%-----------------------------------------------------------------------
%
The following files are part of the macro package AA

  readme.txt      This file
  aa.cls          The document class file
  aadoc.pdf       User's Guide
  aa.dem          Example of an article (LaTeX source)
  linenoaa.sty	  Style file for line numbering


  bibtex/       Directory for BIBTeX style
   aa.bst       Bibliography style file
   natnotes.pdf Brief reference sheet for Natbib

All files are compressed in a single archive: aa-package.zip

%---------------------------------------------------------------------
%                            Main changes in the previous 8.x versions 
%---------------------------------------------------------------------

A&A accepts TeX files designed for LaTeX  as well as PDFLaTeX.
Depending on your preferred LaTeX engine (LaTeX or pdfLaTeX), figures 
should be sent as encapsulated PostScript files or in any other format 
as PDF, JPG, TIF, BMP, and GIF (compatible with pdfLaTeX).
The new macro does not include the classes traditabstract and structabstract
anymore. They are replaced by the command \abstract. 
See new instructions for details.

The aa class supports now the "e-prints" command with BibTeX. 
Two new LaTeX commands, \LEm{a note in the margin} and \LEt{note within the text}
have been added.
See the A&A Author's guide on the Web site for more information.
  
To enable compatibility with 7.x versions, an option has been 
added.
If you don't write structured references (according to
the author-year natbib style), use this option:
\documentclass[bibyear]{aa} 

%-----------------------------------------------------------------------
% Tips 
%-----------------------------------------------------------------------
% How to add in-text citation clickers that link to the corresponding
% ADS abstract pages.
%-----------------------------------------------------------------------

This is a latex recipe to turn the in-text citations into clickers (in
xdvi and the pdf or html output file) that link into ADS, opening the
corresponding abstract page in the browser.  In this manner, an
on-screen reader of your paper may open the cited abstract or download
the cited paper in parallel to reading your paper, without jumping to
the reference list of the latter.

Insert the following commands into the preamble of your latex file:
----------------------------------------
\usepackage{natbib,twoopt}
\usepackage[breaklinks=true]{hyperref} %% to avoid \citeads line fills
\bibpunct{(}{)}{;}{a}{}{,}             %% natbib format for A&A and ApJ
\makeatletter
  \newcommandtwoopt{\citeads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citealp[#1][#2]{#3}}}
  \newcommandtwoopt{\citepads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citep[#1][#2]{#3}}}
  \newcommandtwoopt{\citetads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citet[#1][#2]{#3}}}
  \newcommandtwoopt{\citeyearads}[3][][]%
    {\href{http://adsabs.harvard.edu/abs/#3}
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citeyear[#1][#2]{#3}}}
\makeatother
-------------------------------------------

Usage: use ADS biblabels and enter one per \citeads command, as in:

---------------------------
The existence of two emission features in the solar spectrum near
12~$\mu$m was announced by
\citetads{1981ApJ...247L..97M}. %% Murcray+others, MgI features
We explained them long ago
\citepads[see][]{1992A&A...253..567C}, %% Carlsson+Rutten+Shchukina MgI
using the standard model of the solar atmosphere formulated in the
monumental papers by Vernazza et al.\
(\citeyearads{1973ApJ...184..605V}, % VALI
 \citeyearads{1976ApJS...30....1V}, % VALII
 \citeyearads{1981ApJS...45..635V}). % VALIII
---------------------------

This trick was initially contributed by Robert J. Rutten.  The above
example of its usage is taken from his latex manual and template for
students at
http://www.staff.science.uu.nl/~rutte101/Report_recipe.html
%-----------------------------------------------------------------------

